Semi-analytic modelling of AGNs: auto-correlation function and halo occupation

The spatial clustering of active galactic nuclei (AGNs) is considered to be one of the important diagnostics for the understanding of the underlying processes behind their activities complementary to measurements of the luminosity function (LF). We analyse the AGN clustering from a recent semi-analytic model performed on a large cosmological $N$-body simulation covering a cubic gigaparsec comoving volume. We have introduced a new time-scale of gas accretion on to the supermassive black holes to account for the loss of the angular momentum on small scales, which is required to match the faint end of the observed X-ray LF. The large simulation box allows us accurate determination of the auto-correlation function of the AGNs. The model prediction indicates that this time-scale plays a significant role in allowing massive haloes to host relatively faint population of AGNs, leading to a higher bias factor for those AGNs. The model predictions are in agreement with observations of X-ray selected AGNs in the luminosity range $10^{41.5}~\mathrm{erg} \ \mathrm{s}^{-1} \leq L_{2-10\mathrm{keV}} \leq 10^{44.5}~\mathrm{erg} \ \mathrm{s}^{-1}$, with the typical host halo mass of $10^{12.5-13.5} h^{-1}\,{\rm M}_{\odot}$ at $z \lesssim 1$. This result shows that the observational clustering measurements impose an independent constraint on the accretion time-scale complementary to the LF measurements. Moreover, we find that not only the effective halo mass corresponding to the overall bias factor, but the extended shape of the predicted AGN correlation function shows remarkable agreement with those from observations. Further observational efforts towards the low luminosity end at $z \sim 1$ would give us stronger constraints on the triggering mechanisms of AGN activities through their clustering.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
% The files are as follows:
% readme.txt        this file
% mnras.cls          MNRAS LaTeX 2e class file
% mnras.bst            BibTeX style file
% ref.bib               
% paper.bbl         my bibliography file generated Bibtex
% paper.tex         main source file
% picture/          .eps files

%
% Please typeset 'paper.tex' twice.
% 
